Investigating $D^0$ meson production in $p-$Pb collisions at 5.02 TeV with a multi-phase transport model

We study the production of $D^0$ meson in $p$+$p$ and $p-$Pb collisions using the improved AMPT model considering both coalescence and independent fragmentation of charm quarks after the Cronin broadening are included. After a detailed discussion of the improvements implemented in the AMPT model for heavy quark production, we show that the modified AMPT model can provide good description of $D^0$ meson spectra in $p-$Pb collisions, the $Q_{\rm pPb}$ data at different centrality and $R_{\rm pPb}$ data in both mid- and forward (backward) rapidities. We also studied the effects of nuclear shadowing and parton cascade on the rapidity dependence of $D^{0}$ meson production and $R_{\rm pPb}$. Our results indicate that having the same strength of the Cronin (i.e $\delta$ value) obtained from the mid-rapidity data leads to a considerable overestimation of the $D^0$ meson spectra and $R_{\rm pPb}$ data at high $p_{T}$ in the backward rapidity. As a result, the $\delta$ is determined via a $\chi^2$ fitting of the $R_{\rm pPb}$ data across various rapidities. This work lays the foundation for a better understanding of cold-nuclear-matter (CNM) effects in relativistic heavy-ion collisions.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

